Weakly Labelled AudioSet Tagging with Attention Neural Networks

Audio tagging is the task of predicting the presence or absence of sound classes within an audio clip. Previous work in audio tagging focused on relatively small datasets limited to recognising a small number of sound classes. We investigate audio tagging on AudioSet, which is a dataset consisting of over 2 million audio clips and 527 classes. AudioSet is weakly labelled, in that only the presence or absence of sound classes is known for each clip, while the onset and offset times are unknown. To address the weakly-labelled audio tagging problem, we propose attention neural networks as a way to attend the most salient parts of an audio clip. We bridge the connection between attention neural networks and multiple instance learning (MIL) methods, and propose decision-level and feature-level attention neural networks for audio tagging. We investigate attention neural networks modeled by different functions, depths and widths. Experiments on AudioSet show that the feature-level attention neural network achieves a state-of-the-art mean average precision (mAP) of 0.369, outperforming the best multiple instance learning (MIL) method of 0.317 and Google's deep neural network baseline of 0.314. In addition, we discover that the audio tagging performance on AudioSet embedding features has a weak correlation with the number of training samples and the quality of labels of each sound class.

==> old.txt <==
Recently, audio classification problem has attracted many researches and many state-of-the-art method applies deep neural network \cite{choi2016automatic, xu2017large, mesaros2017dcase, eghbal2016cp}. The classification of audio can be categorized to two classes: bag-of-frame methods \cite{mesaros2017dcase, lagrange2015bag} and the end-to-end trained neural network methods \cite{choi2016automatic, xu2017large}. In the bag-of-frame methods, instance-level classifier is trained on the frames \cite{mesaros2017dcase}. Then the classification of an audio clip is obtained by aggregating the prediction result on all the instances in an audio clip. Bag-of-frame method is equivalent to the IS paradigm in MIL in Equation xxx. 

When the aggregation function is the attention aggregation \cite{kong2017audio}, there is:

\begin{equation} \label{eq1}
F(B) = \frac{1}{\sum_{t=1}^{T} w_{k}(x)} \sum_{t=1}^{T} w_{k}(x) f_{k}(x). 
\end{equation}

In \cite{} the attention aggregation is explained from a probability prospective \cite{} that the prediction of a bag is the expectation of the prediction of the instances with respect to the probability measure of each instance. 

In contrast to the bag-of-frame methods, many neural network based methods for audio classification are end-to-end \cite{choi2016automatic, xu2017large}, that is, the input to the neural network is all the instances of an audio clip, for example, the Mel spectrogram \cite{choi2016automatic}. The a neural network takes the bag instead of instances as input to predict the label of the bag instead of the instances. This end-to-end method is equavilent to the ES paradigm:


\begin{equation} \label{eq1}
\begin{split}
\begin{cases} v = M(B) \\ F(B)=r(v) \end{cases}
\end{split}
\end{equation}

First, a bag is mapped to an embedded space $ v $ via an embedded mapping $ M $. For example, in \cite{choi2016automatic} the embedded mapping is modeled by applying several convolutional layers on a Mel spectrogram of an audio clip  followed by a global max pooling. In \cite{} global average pooling, GMP and global weighted rank pooling (GWRP) is discussed as the embedded mapping. Then a classifier is applied on the embedded vector $ v $. The classifier $ r(\cdot) $ can be modeled by fully connected layers \cite{choi2016automatic}. Notice the embedded mapping $ M $ and the classifier $ r(\cdot) $ are trained jointly from end-to-end. 

Audio Set \cite{} is a recently published dataset with extracted bottleneck features from ResNet \cite{} of audio clips. Each audio clip consists of several instances where each instance is a bottlenecek feature extracted using ResNet from log Mel spectrogram \cite{}. Audio Set is a typical MIL task. 



In our paper we use the ES paradigm in Equation xxx to do Audio Set classification. In the ES paradigm, simple embedded mapping including averging of instances (Equation xxx) and miximum and minimum of instances (Equation xxx). However, in an audio clip, some audio events only happen for a short time so only part of instances in a bag contributes to the label of the bag. In contrast, in Equation xxx only one instance contributes to the label of a bag, which will underestimate the number of positive instances in a bag. We aim to let the neural network to learn select the instances instead of designing hand craft embedding mapping. 

\subsection{Attention embedding}
To solve the problem of average and maximum embedding, an attention model is proposed in \cite{}:

\begin{equation} \label{eq1}
\begin{split}
\begin{cases} \widetilde{w}_{j}(x)=\frac{w_{k}(x)}{\sum_{x \in B} w_{k}(x)} \\ v_{j}(x)=\sum_{x \in B}\widetilde{w}_{j}(x)f_{j}(x) \end{cases}
\end{split}
\end{equation}

The instances in a bag is mapped to a embedded space via a weighted average function. The function $ f_{j}(x) $ maps from the instance space to an other space and $ \widetilde{w}_{j}(x) $ are normalized weights which the constraint $ \sum_{x \in B}\widetilde{w}_{j}(x) =1 $ is satisfied by Equation xxx, so $ \widetilde{w}_{j}(x) $ can be seen as the probability of $ f_{j}(x) $ in the bag. We design $ w_{k}(\cdot) $ as non negative function so as Equation xxx is a probability. The normalized weights $ \sum_{x \in B}\widetilde{w}_{j}(x) $ are between 0 and 1 decides how much an instance should be attended. The closer $ \widetilde{w}_{j}(x) $ to 0 and to 1 represents the instance $ x $ should be ignored or attended. From a probabilistic perspective, Equation xxx can be written as:

\begin{equation} \label{eq1}
v_{j} = E_{\widetilde{w}_{j}(x)}f_{j}(x)
\end{equation}

\noindent which means the embedded vector is the expectation of $ f_{j}(x) $. We model $ w_{j}(x) $ and $ f_{j}(x) $ as:


\begin{equation} \label{eq1}
\begin{split}
w(x) = \phi (Wx + b) \\
f(x) = \psi (Vx + c)
\end{split}
\end{equation}

\noindent where $ \phi(\cdot) $ is a non negative function and $ \psi $ is any function such as linear, ReLU. The function $ w(\cdot) $ will control how much an instance should be attended or ignored. $ f(x) $ transforms and carries the information to the next layer. 

\subsection{Attention on hidden layers}
The attention model can not only be applied directly to the input instances, but can also be applied to embedded instances. 

\begin{equation} \label{eq1}
  \begin{cases}
h^{(l)} = g_{l}(h^{(l-1)}), l=1, ..., L \\
v_{j} = E_{\widetilde{w}_{j}(h^{(L)})}f_{j}(h^{(L)})
  \end{cases}
\end{equation}

\noindent where $ h^{0} = x $ and $ g_{l} $ is embedded mapping which can be modeled by a fully connected layer. We call $ h^{l} $ an embedded instance and the attention model is applied on the embedded instance $ h^{L} $ (Fig. xxx). Usually embedded instances has better generailization and representation \cite{} than the raw instances. 

\subsection{Attention on classification results}
In \cite{kong2017audio}, each $ f_{j}(x) $ is the presence probability of the $ j $-th event on instance $ x $. The embedded vector $ v_{j} $ is directly the presence probability of the $ j $-th event in the bag. Later, a multi attention module \cite{} is proposed. where multi embedded vector $ v_{j} $ are extracted from different layers of the neural network where each $ v_{j} $ represents the presence probability of the presence probability of the $ j $-th event. The these embedded vectors are concatenated and presented to a fully connected neural network. 




\subsection{Attention on feature space}

In \cite{kong2017audio, yu2018multi}, the function $ f_{j}(x) $ in the attention module is constraint to be the presence probability of labels in each instance. The dimension of $ f_{j}(x) $ should be fixed to the number of classes. In this paper, we propose Equation xxx can not only be used in the attention of the classification results, but can also be in the feature spaces. So $ v_{j}(x) $ is an embedded vector which does not necessarily be the presence probability of audio events. Finally a classifier is applied the embedded vector to obtain the final prediction of each class. 


\subsection{Embedding of feature}
In AudioSet, though the features are extracted from a bottleneck layer of a VGGish convolutional neural network, our experiments show the classification performance can be improved by mapping the AudioSet features to a higher level representation. We denote the mapping as $ g $ to obtain the \textit{embedded instance} $ h $:

\begin{equation} \label{eq1}
h = g(x)
\end{equation}

\noindent where $ g $ is a compound function:

\begin{equation} \label{eq1}
g = g_{L} \circ g_{L-1} ... \circ g_{1}
\end{equation}

Each $ g_{l}, l=1, ..., L $ can be modeled as a fully connected layer:

\begin{equation} \label{eq1}
g_{l}(h^{(l-1)}) = \phi (W^{(l)} h^{(l-1)} + b^{(l)})
\end{equation}

\noindent where $ h^{l-1} $ is the activation of the $ l-1 $-th layer and $ \phi $ is a nonlinearity function (Fig. xxx)


==========
Turab:

On the other hand, a lack of labelling means that the learning algorithm must localise the sound event of interest unsupervised. Although audio classification is only concerned with the presence of sound events, implicitly or explicitly localising the sounds can improve learning.

To see why localisation is helpful, let us formulate audio classification as a multiple instance learning (MIL) problem (see \cite{mil-foulds, mil-amores} for reviews of this paradigm). 

Moreover, negative instances may actually mislead the classifier as to what constitutes a positive bag, hence motivating the use of instance-level information i.e. localisation.

==========

=======================

After the passing the features to the embedded mapping, we obtain a bag of embedded instances denoted as $ C=\{ h_{1}, h_{2}, ..., h_{T} \} $. We simply may apply a classification on each embedded instance $ h_{t} $ to obtain the presence probabilities of the sound events:

\begin{equation} \label{eq1}
f(h) = \sigma (Wh + b)
\end{equation}

\noindent where $ f(h) \in [ 0, 1 ]^{K} $ has a dimension of $ K $ corresponds to the presence probability of each sound event. Following the ES paradigm method, the prediction of a bag is obtained by aggregating the prediction of the embedded instances:

\begin{equation} \label{eq1}
F(B) = a(\{ f(h) \}_{h \in C})
\end{equation}

where $ a(\cdot) $ is an aggregation function. The $ F(B) \in [0, 1]^{K} $ has a dimension of $ K $ corresponds to the presence probability of each sound event in a bag. Usually the aggregation function can be global average aggregation so Equation (9) turns to:

\begin{equation} \label{eq1}
F(B) = \frac{1}{T} \sum_{h \in C} f(h). 
\end{equation}

\noindent which means all the instances contribute equally to the classification of a bag. The aggregation function can also be maximum selection:

\begin{equation} \label{eq1}
F(B) = \underset{h \in C}{\mathrm{max}} f(h). 
\end{equation}

\noindent which is based on the MI assumption that a bag is labeled positive if at least one instance is positive. 

Both of the average aggregation and maximum selection aggregation have problem in either over-estimating or under-estimating the sound events in a bag. To solve this problem, an attention aggregation is proposed in \cite{kong2017audio}:

\begin{equation} \label{eq1}
F(B) = \sum_{h \in C} p(h) \odot f(h) = E_{p(h)} f(h)
\end{equation}

where each element in $ p(h) \in [0, 1]^{K} $ is a probability controls how much an instance should be attend for a specific sound event in a bag. From a probability point of view, the aggregation is the expectation of the predicted probability of each instance $ f(h) $ with respect to the learned attention probability $ p(h) $. To ensure each element in $ p(h) $ a probability, we model $ p(h) $ by:

\begin{equation} \label{eq1}
\begin{cases}
p(h) = w(h) \oslash \sum_{h \in C}w(h) \\
w(h) = \phi (Vh + c)
\end{cases}
\end{equation}

where $ \phi(\cdot) $ is a non-negative function and $ \oslash $ is element-wise division. Bigger $ p_{k}(h) $ in a bag indicates the corresponding instance contains information of the event and should be attended. Otherwise the instance is irrelevant to the classification of the bag and should be ignored. The attention model is shown in Fig. xxx. In \cite{} a mutli-level attention model is applied which applies multi attention model on different layers to obtain final decision. 

\noindent where $ u(h) = \phi(Wh + b) $ has dimension of hidden dimension $ H $ and $ \phi $ can be any activation function compared with the sigmoid activation in Equation xxx. The $ p(h) \in [0, 1]^{H} $ is modeled similar to Equation xxx but has shape of hidden dimension $ H $. So the embedded vector $ v \in \mathbb{R}^{H} $ has dimension of $ H $. The final prediction is obtained by applying a fully connected layer on $ v $. 

We denote an input instance as $ x $. We first transform the input to a hidden space using a mappings $ g $ to increase the separability of the input instances in the hidden space:

\begin{equation} \label{eq:att_hidden}
h = g(x). 
\end{equation}

We call an $ h $ as an \textit{embedded instance}. We model the mapping $ g $ with fully connected layers. Then a bag of instances are mapped to a bag of embedded instances which we denote as $ C=\{ h_{1}, h_{2}, ..., h_{T} \} $. Attention neural networks aims to learn a bag-level classifier instead of training on individual instances. In this paper we category the proposed attention neural networks to decision-level and feature-level attention neural network, respectively. 

We denote the number of sound classes as $ K $. For a decision-level attention neural network, we explicitly model the prediction of an embedded instance $ h $ as $ f(h) $, where $ f(h) \in [ 0, 1 ]^{K} $ has a dimension of $ K $ corresponds to the presence probabilities of the sound classes. The prediction of a bag is obtained by aggregating the predictions of instances:


The difference between Equation (\ref{eq:IS_inference_aggregation}) in IS the method and Equation (\ref{eq:decision_level_agg}) is that Equation (\ref{eq:IS_inference_aggregation}) is only used in inference. On the other hand, Equation (\ref{eq:IS_inference_aggregation}) in decision-level attention model is used in both training and inference. 

Similar to Equation (\ref{eq:IS_max}), The aggregation can be the maximum of predictions:

\begin{equation} \label{eq:decision_level_avg}
o = \underset{h \in C_{n}}{\text{max}} \ f(h)
\end{equation}

\noindent which indicates only the instance with the maximum prediction value contributes to the label of a bag. The aggregation can otherwise be the average of predictions:

\begin{equation} \label{eq:decision_level_sum}
o = \sum_{h \in C_{n}} f(h)
\end{equation}

\noindent which indicates the prediction of individual instances contribute equally to the prediction of a bag. However, in a WLD problem, only parts of instances may contribute to the label of a bag. 

 To overcome the shortcommings of the maximum and the average aggregation, an attention model is proposed in \cite{kong2017audio} where the aggregation should be learned:


The training of the decision-level attention neural network can be obtained by back-propagating the gradient of the loss:

\begin{equation} \label{eq:decision_level_loss}
\text{loss} = d(o, y)
\end{equation}

\noindent where $ o $ is the prediction of the decision-level attention neural network from Equation (\ref{eq:decision_level_att}). Compared with the instance level loss in Equation (\ref{IS_loss}) in IS methods, Equation \ref{eq:decision_level_loss} is a bag-level loss. In decision-level attention model, we model $ f(h) $ and $ v(h) $ as:



\noindent where $ \sigma(\cdot) $ is a sigmoid function defined by $ \sigma(x) = 1 / (1 + e^{-x}) $. The function $ \phi(\cdot) $ can be any non-negative function. The merit of the decisin-level attention neural network is that the instance level prediction can be explicitly obtained by $ f(h) $. 

In addition to the decision-level attention neural network, in \cite{yu2018multi} a multiple decision-level attention model is proposed. Multiple decision results $ o^{l} $ are obtained from different neural network layers, that is, $ o^{l}, l=1, ..., L $ can be obtained from different embedding layers by using Equation (\ref{eq:decision_level_att}). Then these $ o^{l}, l=1, ..., L $ are concatenated to a vector and input to a fully connected layer to predict the presence probability of the sound classes. 

The ES paradigm has the advantage of attending to important features and drop In this part, we show the aggregation attention can be also applied on the hidden feature spaces instead of on the decision outputs. In the decision-level attention neural network, the output of an attention layer corresponds to the presence probability of sound classes so the number of the decision-level attention output is limited to $ K $. From the result that the multiple decision-level attention neural network performs better than the single decision-level attention neural network. We conjecture that the number of outputs $ K $ limits the capacity of the single-level attention model. We propose to apply the attention model in the feature-level which may have unlimited output number:

========
The classifier mapping $ f $ and the weight function $ v $ can be modeled by different ways. For example, in the joint detection and classification (JDC) model \cite{kong2017joint}, $ f $ and $ v $ are modeled by different branches as shown in Fig. \ref{}. Later the JDC model is improved to the attention model shown in Fig. \ref{}, where the classifier and the weight function share the weights and only bifurcate in the last layer. The attention model has fewer parameters than the JDC model. 



This is mainly due to two reasons. First, some sound classes are more distinguishable while some sound classes are ambiguous. For example, ``baggies'' is a well defined sound but ``outside'' or ``inside'' can refer to many sounds. Second, some sound classes are faint and difficult to recognize such as ``Toothbrush''. 

So what is resulting the performance discrepancy among the sound classes? One reason might be some sound classes are faint and difficult to be perceived. 


============

The reason is that the outputs of the sigmoid, softmax and NIN non-negative have a range of $ [0, 1] $ while the output of ReLU has a range of $ [0, +\infty) $. Thus the ReLU non-negative in the denominator of Equation (\ref{eq:decision_level_normalize}) causes optimization difficulty. 
